Fast Similarity Sketching

We consider the $\textit{Similarity Sketching}$ problem: Given a universe $[u] = \{0,\ldots, u-1\}$ we want a random function $S$ mapping subsets $A\subseteq [u]$ into vectors $S(A)$ of size $t$, such that the Jaccard similarity $J(A,B) = |A\cap B|/|A\cup B|$ between sets $A$ and $B$ is preserved. More precisely, define $X_i = [S(A)[i] = S(B)[i]]$ and $X = \sum_{i\in [t]} X_i$. We want $E[X_i]=J(A,B)$, and we want $X$ to be strongly concentrated around $E[X] = t \cdot J(A,B)$ (i.e. Chernoff-style bounds). This is a fundamental problem which has found numerous applications in data mining, large-scale classification, computer vision, similarity search, etc. via the classic MinHash algorithm. The vectors $S(A)$ are also called $\textit{sketches}$. Strong concentration is critical, for often we want to sketch many sets $B_1,\ldots,B_n$ so that we later, for a query set $A$, can find (one of) the most similar $B_i$. It is then critical that no $B_i$ looks much more similar to $A$ due to errors in the sketch. The seminal $t\times\textit{MinHash}$ algorithm uses $t$ random hash functions $h_1,\ldots, h_t$, and stores $\left ( \min_{a\in A} h_1(A),\ldots, \min_{a\in A} h_t(A) \right )$ as the sketch of $A$. The main drawback of MinHash is, however, its $O(t\cdot |A|)$ running time, and finding a sketch with similar properties and faster running time has been the subject of several papers. (continued...)

==> arxiv-abstract.txt <==
We consider the \emph{Similarity Sketching} problem: Given a universe $[u] = \{0,\ldots, u-1\}$ we want a random function $S$ mapping subsets $A\subseteq [u]$ into vectors $S(A)$ of size $t$, such that similarity is preserved.  More precisely: Given sets $A,B\subseteq [u]$, define $X_i = [S(A)[i] = S(B)[i]]$ and $X = \sum_{i\in [t]} X_i$. We want to have $E[X] = t\cdot J(A,B)$, where $J(A,B) = |A\cap B|/|A\cup B|$ and furthermore to have strong concentration guarantees (i.e. Chernoff-style bounds) for $X$. This is a fundamental problem which has found numerous applications in data mining, large-scale classification, computer vision, similarity search, etc. via the classic MinHash algorithm. The vectors $S(A)$ are also called \emph{sketches}.

The seminal \emph{$t\times$MinHash} algorithm uses $t$ random hash functions $h_1,\ldots, h_t$, and stores $\left ( \min_{a\in A} h_1(A),\ldots, \min_{a\in A} h_t(A) \right )$ as the sketch of $A$. The main drawback of MinHash is, however, its $O(t\cdot |A|)$ running time, and finding a sketch with similar properties and faster running time has been the subject of several papers. Addressing this, Li et al.~[NIPS'12] introduced \emph{one permutation hashing (OPH)}, which creates a sketch of size $t$ in $O(t + |A|)$ time, but with the drawback that possibly some of the $t$ entries are ``empty'' when $|A| = O(t)$. One could argue that sketching is not necessary in this case, however the desire in most applications is to have \emph{one} sketching procedure that works for sets of all sizes. Therefore, filling out these empty entries is the subject of several follow-up papers initiated by Shrivastava and Li~[ICML'14]. However, these ``densification'' schemes fail to provide good concentration bounds exactly in the case $|A| = O(t)$, where they are needed. (continued...)
